The VIRUS-P Exploration of Nearby Galaxies (VENGA): Spatially Resolved Gas-Phase Metallicity Distributions in Barred and Unbarred Spirals

We present a study of the excitation conditions and metallicity of ionized gas (Z_gas) in eight nearby barred and unbarred spiral galaxies from the VIRUS-P Exploration of Nearby Galaxies (VENGA) survey, which provides high spatial sampling and resolution (median ~ 387 pc), large coverage from the bulge to outer disc, broad wavelength range (3600-6800 Ang.), and medium spectral resolution (~ 120 km s^-1 at 5000 Ang.). Our results are: (1) We present high resolution gas excitation maps to differentiate between regions with excitation typical of Seyfert, LINER, or recent star formation. We find LINER-type excitation at large distances (3-10 kpc) from the centre, and associate this excitation with diffuse ionized gas (DIG). (2) After excluding spaxels dominated by Seyfert, LINER, or DIG, we produce maps with the best spatial resolution and sampling to date of the ionization parameter q, star formation rate, and Z_gas using common strong line diagnostics. We find that isolated barred and unbarred spirals exhibit similarly shallow Z_gas profiles from the inner kpc out to large radii (7-10 kpc or 0.5-1.0 R_25). This implies that if profiles had steeper gradients at earlier epochs, then the present-day bar is not the primary driver flattening gradients over time. This result contradicts earlier claims, but agrees with recent IFU studies. (3) The Z_gas gradients in our z ~ 0 massive spirals are markedly shallower, by ~ 0.2 dex kpc^-1, than published gradients for lensed lower mass galaxies at z ~ 1.5-2.0. Cosmologically-motivated hydrodynamical simulations best match this inferred evolution, but the match is sensitive to adopted stellar feedback prescriptions.

==> figures/rupke_plots/readme.txt <==
----------------------------------------------------------------------------------------------
FIGURES
----------------------------------------------------------------------------------------------
Color coded according to Hubble type (see legends).
Rupke et al. (2010) sample for individual HII regions, and divided between the interacting galaxies and control sample.
Here the control sample is further subdivided into barred vs. unbarred spirals based upon my own detailed classification detailed below. 
Rupke control galaxies with "inconclusive" barredness are excluded from these figures.
VENGA sample binned 0.5 kp by de-projected radius 0.5 kpc.

For Rupke Control Sample:
barredness = barred or unbarred
rupke_control_barredness_indicator.ps

For Rupke Interacting Galaxies:
# = 1 or 2, I have split up the interacting galaxies into two plots each to make it easier to see the individual gradients.
rupke_interacting_galaxies.indicator_#.ps

For VENGA:
Gradients depicted here are binned by 0.5 kpc.  Error bars show 1-sigma dispersion
Currently we are assuming all galaxies are barred, so I did not split them into barred/unbarred plots
venga_indicator.ps


----------------------------------------------------------------------------------------------
BELOW IS MY OWN ASSESSMENT WHICH RUPKE CONTROL SAMPLE GALAXIES ARE BARRED VS. UNBARRED 
----------------------------------------------------------------------------------------------

Kyle Kaplan's assessment for barred vs. unbarred galaxies of the Rupkie et al. (2010) control sample of 11 isolated spiral galaxies.
3/11 galaxies appear unbarred (UB), 2/11 are inconclusive (I), and 6/11 appear barred (B).

Images used:	
Optical:	DSS
NIR:	 	2MASS J-band
IR:	 	SPITZER IRAC 3.6 micron


Gas/velocity data and assessments from cited sources											

My assessment for barred vs. unbarred:										
B = barred								
I = inconclusive									
UB = unbarred

												
Galaxy		NED Hubble Class	Literature Source 		  My assessment	               Comments					
NGC 0300 	SA(s)d          	N/A					UB	Appears unbarred in all optical and IR images, no literature sources cite NGC 0300 as barred.					
NGC 0628	SA(s)c          	Helfer et al. (2003)			UB	Appears unbarred in all optical and IR images, BIMA SONG CO data shows no obvious elongated structure and kinematics appear circular					
NGC 0925	SAB(s)d        		Hernandez et al. (2005)			B	Appears barred in all optical and IR images, but was unable to rule out pseudo bulge at high inclination.  H-alpha and CO data confirm this galaxy is barred.					
NGC 1232  	SAB(rs)c       		Menéndez-Delmestre			B	Appears barred in optical and SPITZER images, hard to tell with 2MASS.  2MASS ellipse fitting confirms bar.					
NGC 2403   	SAB(s)cd      		Hernandez et al. (2005)			I	Inconclusive!  Optical and IR images show no obvious bar but pseudo bulge appears somewhat boxy.  H-alpha shows central structure but Hernandez et al. (2005)
											suggets it is a high velocity cloud seen in projection and not a bar.					
NGC 2805    	SAB(rs)d      		Garrido et al. (2004)			I	Appears unbarred in optical and 2MASS J-band although central region not resolved.  SPITZER shows possible oval or bar but inconclusive.
											H-alpha velocity contours shows possible non-circular motion but Garrido et al. (2004) suggest this is caused by warping by nearby galaxies not a bar.	
NGC 2903    	SAB(rs)bc    		Hernandez et al. (2005)			B	Unclear in optical images but 2MASS and SPITZER confirm the bar.  H-alpha and CO maps confirm bar.					
NGC 2997    	SAB(rs)c      		Hess et al. (2009)			UB	Appears unbarred in all optical and IR images.  SPITZER image shows spiral arms reach all the way to an inner ring. 21 cm velocity contours show little sign
											of non-circular motion.					
NGC 3184    	SAB(rs)cd     		Helfer et al. (2003)			B	Bar unresolved or too dim in optical and IR images but SPITZER image suggests spiral arms coming from bar.
											BIMA SONG CO data shows elongated structure interpreted as a bar.					
NGC 5236    	SAB(s)c        		Muraoka et al. (2009)			B	Appears barred in all optical and IR images.  ASTE CO data shows non-circular motion.					
NGC 5457    	SAB(rs)cd     		Helfer et al. (2003)			B	Optical and IR images show possible faint bar.  BIMA SONG CO data confirms bar.					


